Parsing Millions of DNS Records per Second

The Domain Name System (DNS) plays a critical role in the functioning of the Internet. It provides a hierarchical name space for locating resources. Data is typically stored in plain text files, possibly spanning gigabytes. Frequent parsing of these files to refresh the data is computationally expensive: processing a zone file can take minutes. We propose a novel approach called simdzone to enhance DNS parsing throughput. We use data parallelism, specifically the Single Instruction Multiple Data (SIMD) instructions available on commodity processors. We show that we can multiply the parsing speed compared to state-of-the-art parsers found in Knot DNS and the NLnet Labs Name Server Daemon (NSD). The resulting software library replaced the parser in NSD.

==> data/results.txt <==
 ./bench com.txt
Benchmarking file com.txt
Volume: 24700936444 bytes
read_file                                     :   5.81 GB/s ( 0 %)   0.49 GHz   0.08 c/b   0.28 i/b   3.34 i/c
simdzone_haswell                              :   0.82 GB/s ( 0 %)   2.83 GHz   3.44 c/b  12.19 i/b   3.54 i/c
simdzone_westmere                             :   0.68 GB/s ( 0 %)   2.88 GHz   4.23 c/b  14.36 i/b   3.40 i/c
simdzone_fallback                             :   0.31 GB/s ( 0 %)   3.05 GHz   9.97 c/b  30.73 i/b   3.08 i/c
knot_3.3.4                                    :   0.30 GB/s ( 0 %)   3.14 GHz  10.34 c/b  26.69 i/b   2.58 i/c
zonec (NSD 4.9)                               :   0.05 GB/s ( 0 %)   3.16 GHz  62.29 c/b  204.41 i/b   3.28 i/c


Benchmarking file se.zone.txt
Volume: 1361515551 bytes
read_file                                     :   6.12 GB/s (11 %)   0.52 GHz   0.08 c/b   0.28 i/b   3.31 i/c
simdzone_haswell                              :   0.86 GB/s ( 0 %)   2.83 GHz   3.28 c/b  11.27 i/b   3.43 i/c
simdzone_westmere                             :   0.73 GB/s ( 0 %)   2.88 GHz   3.96 c/b  13.20 i/b   3.33 i/c
simdzone_fallback                             :   0.42 GB/s ( 0 %)   3.01 GHz   7.15 c/b  20.90 i/b   2.92 i/c
knot_3.3.4                                    :   0.19 GB/s ( 0 %)   3.16 GHz  17.01 c/b  23.45 i/b   1.38 i/c
zonec (NSD 4.9)                               :   0.07 GB/s ( 0 %)   3.16 GHz  44.64 c/b  127.10 i/b   2.85 i/c

==> data/sources.txt <==

For test data, .se allows you to download the entire zone
(https://internetstiftelsen.se/en/zone-data/). Then there's the
Centralized Zone Data Service (CZDS) (https://czds.icann.org/home) that
allows you to download e.g. the .com zone. The latter does require you
to sign up and your request will be vetted. I recall you have to state
the purpose of your sign up. If you state it's intended for development
purposes and maybe even state an affiliation with NLnet Labs, access
should be granted pretty quickly (I'll describe .se and CZDS in
CONTRIBUTING.md too).

What's important to know is that there's different types (use cases) of
zones.
1. root (i.e. the trailing . (usually left out, but is there
implicitly) in <domain>.com., tells resolvers where to find .com)
2. Top-level domains (TLDs, tells resolvers where to find domains under
.com)
3. Service providers.

The root is really small in comparison and mostly glue data. TLDs can
be huge, but also have mostly glue data. Service providers on the other
hand host "actual" data. e.g. the actual IP for a name, where to
deliver mail, etc.

.se and CZDS will get you proper real world TLD zones. I'll ask around
for (mock) service provider zone data.
